Information Rates of Successive Interference Cancellation for Optical Fiber

Joint detection and decoding (JDD) achieves rates based on information theory but is too complex to implement for many channels with memory or nonlinearities. Successive interference cancellation (SIC) at the receiver, combined with multistage encoding at the transmitter, is a method that lets one use coded modulation for memoryless channels to approach JDD rates. A SIC-based receiver is presented to compensate for inter-channel interference in long-haul optical fiber links. Simulations for 1000 km of standard single-mode fiber with ideal distributed Raman amplification, single-polarization transmission, and circularly symmetric complex Gaussian (CSCG) modulation show that SIC attains the achievable information rates (AIRs) of JDD using surrogate channel models with correlated phase and additive noise (CPAN). Moreover, the AIRs of ring constellations are compared to those of CSCG modulation. Simulations show that 32 rings, 16 SIC-stages, and Gaussian message passing on the factor graph of the CPAN surrogate model achieve the JDD rates of CSCG modulation. The computational complexity scales in proportion to the number of SIC-stages, where one stage has complexity similar to separate detection and decoding.

==> plots/Gaussian_AIR-1.tsv <==
-14	7.04572943198765
-13	7.35256061899441
-12	7.65011697934525
-11	7.9242615548536
-10	8.16066505053964
-9	8.33983163860855
-8	8.42562160985178
-7	8.43088547399253
-6	8.28858300915873
-5	7.98377353099019
-4	7.56946321866518
-3	7.03625491974612


==> plots/Gaussian_AIR-2.tsv <==
-14	7.04711611854572
-13	7.35621084776337
-12	7.65740868528884
-11	7.94144396769532
-10	8.19460169109696
-9	8.39742110804739
-8	8.51980662548152
-7	8.55856995933533
-6	8.44878481419673
-5	8.18329932591874
-4	7.78816453238068
-3	7.2702703285675


==> plots/Gaussian_AIR-3.tsv <==
-14	7.04770344402496
-13	7.35781536259864
-12	7.66072204026023
-11	7.94884293374466
-10	8.2098729873033
-9	8.42385401485604
-8	8.56370475574741
-7	8.61719833828684
-6	8.52379943343529
-5	8.27694206523453
-4	7.88947151718431
-3	7.37932195810972


==> plots/Gaussian_AIR-4.tsv <==
-14	7.0479664059197
-13	7.35844180297394
-12	7.66214136804148
-11	7.9520653954833
-10	8.2164538198208
-9	8.43550459562806
-8	8.58302689385947
-7	8.6437606598749
-6	8.55686911644725
-5	8.31826266275454
-4	7.93369209211613
-3	7.42706156469994


==> plots/Gaussian_AIR-5.tsv <==
-14	7.04803991983129
-13	7.35873739309448
-12	7.66279491298374
-11	7.95349042803394
-10	8.21942620192711
-9	8.4405058422983
-8	8.59117629577435
-7	8.6549896164305
-6	8.57012724845603
-5	8.33482488863415
-4	7.95166327972128
-3	7.44550582119603


==> plots/Gaussian_AIR-6.tsv <==
-14	7.04806114028066
-13	7.35883636537349
-12	7.66308134410314
-11	7.95411275959404
-10	8.22059293037057
-9	8.44229391045602
-8	8.59438270234096
-7	8.65876459752024
-6	8.5747097965522
-5	8.33957397167411
-4	7.95786353424575
-3	7.45099812295067


==> plots/Gaussian_AIR-8.tsv <==
-14	7.04268507656927
-13	7.34439011825696
-12	7.63384016506714
-11	7.88730930383041
-10	8.0886647599876
-9	8.21762448412316
-8	8.22810250350895
-7	8.16320887166723
-6	7.94896076942083
-5	7.56067838026816
-4	7.10535895499321
-3	6.53989340731066


==> plots/Gaussian_AIR-9.tsv <==
-14	7.04839723321565
-13	7.3591305961161
-12	7.66246217018129
-11	7.9523706328288
-10	8.21531689516465
-9	8.43471458076521
-8	8.57953712950575
-7	8.6399028693491
-6	8.54963614043487
-5	8.30493937710191
-4	7.92243415500144
-3	7.40748195027501


==> plots/Gaussian_AIR_Test_Data-1.tsv <==
-14	7.07339226482195
-13	7.38665998547365
-12	7.69465693467725
-11	7.97752257951483
-10	8.22749999375803
-9	8.44267607299253
-8	8.52328185183374
-7	8.52397483260642
-6	8.3870066270478
-5	8.04318808658189
-4	7.62107721478096
-3	7.14769104867169


==> plots/Gaussian_AIR_Test_Data-2.tsv <==
-14	7.07715497544278
-13	7.39443213812106
-12	7.70916322399973
-11	8.00613224510902
-10	8.27498881722723
-9	8.50735508693709
-8	8.64447328316835
-7	8.68510151362421
-6	8.59007327771821
-5	8.30343510494679
-4	7.90153130939114
-3	7.43105922253094


==> plots/Gaussian_AIR_Test_Data-3.tsv <==
-14	7.07892595387397
-13	7.3982299534816
-12	7.71647158925781
-11	8.02011197055149
-10	8.29828933847854
-9	8.53958246475123
-8	8.70445286045094
-7	8.76488086015227
-6	8.69119647786457
-5	8.43279228531819
-4	8.04032562507718
-3	7.57077811815219


==> plots/Gaussian_AIR_Test_Data-4.tsv <==
-14	7.07979950436708
-13	7.40012930525789
-12	7.7198165970845
-11	8.02691562234177
-10	8.30994440760169
-9	8.55487600347376
-8	8.73414480467002
-7	8.80417272045738
-6	8.74133846266695
-5	8.49685606098833
-4	8.10929009956601
-3	7.63964908138995


==> plots/Gaussian_AIR_Test_Data-5.tsv <==
-14	7.08016614325768
-13	7.40103610685404
-12	7.72140008706197
-11	8.03003076815109
-10	8.31552888060077
-9	8.56259156049727
-8	8.74880983351583
-7	8.82331273656858
-6	8.76589730810102
-5	8.52819760631863
-4	8.1427440555435
-3	7.67345215450145


==> plots/Gaussian_AIR_Test_Data-6.tsv <==
-14	7.08035373809063
-13	7.4015163833126
-12	7.72211057285158
-11	8.03167050563584
-10	8.31827584924731
-9	8.56619552634499
-8	8.75572012984092
-7	8.8326540006745
-6	8.77777299540771
-5	8.54318918116028
-4	8.15905592543018
-3	7.68968228827562


==> plots/Gaussian_AIR_Test_Data-8.tsv <==
-14	7.08000893376842
-13	7.40182416483982
-12	7.72270362491147
-11	8.03292828993093
-10	8.32032723754328
-9	8.56938083182896
-8	8.76182980121456
-7	8.84118487395135
-6	8.78850289349909
-5	8.55696795090782
-4	8.17412732819889
-3	7.70413805190809


==> plots/Gaussian_AIR_Test_Data-9.tsv <==
-14	7.06539872655121
-13	7.37434550823438
-12	7.65921686055935
-11	7.92527127844777
-10	8.13578230774469
-9	8.27465127549925
-8	8.28434717069215
-7	8.16116678404898
-6	7.95466748523571
-5	7.5435327209
-4	7.09336857675336
-3	6.48118227761053


==> plots/Ring_AIR_2_Stages-1.tsv <==
-14	7.04572943198765
-13	7.35256061899441
-12	7.65011697934525
-11	7.9242615548536
-10	8.16066505053964
-9	8.33983163860855
-8	8.42562160985178
-7	8.43088547399253
-6	8.28858300915873
-5	7.98377353099019
-4	7.56946321866518
-3	7.03625491974612


==> plots/Ring_AIR_2_Stages-2.tsv <==
-14	6.04365464978545
-13	6.19851747411163
-12	6.34597148451348
-11	6.47190809760415
-10	6.57751589548272
-9	6.63554978781339
-8	6.65674154562857
-7	6.60022179622528
-6	6.4975473347757
-5	6.31102019388721
-4	6.09014646749073
-3	5.809893664316


==> plots/Ring_AIR_2_Stages-3.tsv <==
-14	6.75253128621142
-13	6.94345612117543
-12	7.11016883426626
-11	7.24112034381768
-10	7.34578902408641
-9	7.40276036491501
-8	7.41629216578896
-7	7.35602039235995
-6	7.24909927684724
-5	7.05552604984409
-4	6.81516416511026
-3	6.50550214842595


==> plots/Ring_AIR_2_Stages-4.tsv <==
-14	7.02889793871096
-13	7.32949436245701
-12	7.60489842914856
-11	7.83402114354451
-10	8.01662269042795
-9	8.12266241854924
-8	8.16449567226546
-7	8.10803294561156
-6	7.98031014063934
-5	7.7420836500655
-4	7.42362813820404
-3	6.9833211964865


==> plots/Ring_AIR_2_Stages-5.tsv <==
-14	7.03640716041666
-13	7.35071420354681
-12	7.65217589823364
-11	7.92521562527914
-10	8.16628189700664
-9	8.3376846721945
-8	8.4388975050455
-7	8.4108663054925
-6	8.27156987351335
-5	7.9826591928829
-4	7.58190827910296
-3	7.05824670253149


==> plots/Ring_AIR_2_Stages-6.tsv <==
-14	7.03608712846454
-13	7.3507255407144
-12	7.65194160525066
-11	7.92544220673713
-10	8.1669750278692
-9	8.33925263585699
-8	8.4436787365238
-7	8.41699270392681
-6	8.27841270753377
-5	7.9858280712226
-4	7.57945210450587
-3	7.05355429801243


==> plots/Ring_AIR_2_Stages_Amplitude-1.tsv <==
-14	1.72046153898834
-13	1.72077718419675
-12	1.72081813881565
-11	1.72081889436804
-10	1.72081889528862
-9	1.72081889521552
-8	1.72081889529336
-7	1.72081889529586
-6	1.72081080323352
-5	1.72078590633779
-4	1.72065843061351
-3	1.71923188816821


==> plots/Ring_AIR_2_Stages_Amplitude-2.tsv <==
-14	2.50494067247285
-13	2.54130326757839
-12	2.56122331308548
-11	2.56989664693886
-10	2.57283396080956
-9	2.57368084460435
-8	2.57388283096746
-7	2.5737050970356
-6	2.57251481601935
-5	2.56940747158776
-4	2.55758838943132
-3	2.52674741011986


==> plots/Ring_AIR_2_Stages_Amplitude-3.tsv <==
-14	2.81776030785789
-13	2.96409462657819
-12	3.09349815064686
-11	3.2013972040157
-10	3.28235225240477
-9	3.3342557913347
-8	3.36382945630536
-7	3.37030691022925
-6	3.35244347964105
-5	3.30677175994136
-4	3.21328458077643
-3	3.05922665001608


==> plots/Ring_AIR_2_Stages_Amplitude-4.tsv <==
-14	2.84088596154699
-13	3.00129303626745
-12	3.15670920944914
-11	3.30878214053635
-10	3.44881419075353
-9	3.5665135638984
-8	3.65688161570287
-7	3.69220497363018
-6	3.66404916527535
-5	3.56849930716883
-4	3.39299169923509
-3	3.155839751865


==> plots/Ring_AIR_2_Stages_Amplitude-5.tsv <==
-14	2.84524514650658
-13	3.00597922739024
-12	3.16174034136019
-11	3.31412514978675
-10	3.4551378497125
-9	3.57456944212801
-8	3.66838342939093
-7	3.70595503855242
-6	3.67813403076802
-5	3.57903754747308
-4	3.39838830432949
-3	3.15916054183007


==> plots/Ring_AIR_2_Stages_Phase-1.tsv <==
-14	4.32319311079711
-13	4.47774028991488
-12	4.62515334569783
-11	4.7510892032361
-10	4.8566970001941
-9	4.91473089259787
-8	4.93592265033521
-7	4.87940290092943
-6	4.77673653154217
-5	4.59023428754942
-4	4.36948803687722
-3	4.09066177614779


==> plots/Ring_AIR_2_Stages_Phase-2.tsv <==
-14	4.24759061373858
-13	4.40215285359704
-12	4.54894552118078
-11	4.67122369687882
-10	4.77295506327685
-9	4.82907952031065
-8	4.8424093348215
-7	4.78231529532435
-6	4.67658446082789
-5	4.48611857825632
-4	4.25757577567894
-3	3.97875473830609


==> plots/Ring_AIR_2_Stages_Phase-3.tsv <==
-14	4.21113763085307
-13	4.36539973587882
-12	4.5114002785017
-11	4.63262393952882
-10	4.73427043802318
-9	4.78840662721454
-8	4.80066621596009
-7	4.7377260353823
-6	4.62786666099829
-5	4.43531189012414
-4	4.21034355742762
-3	3.92409454647043


==> plots/Ring_AIR_2_Stages_Phase-4.tsv <==
-14	4.19552119886967
-13	4.34942116727936
-12	4.4954666887845
-11	4.61643348474279
-10	4.7174677062531
-9	4.77117110829609
-8	4.78201588934263
-7	4.71866133186232
-6	4.607520708238
-5	4.41415988571408
-4	4.18891657986787
-3	3.90240695066649


==> plots/Ring_AIR_2_Stages_Phase-5.tsv <==
-14	4.19084198195797
-13	4.34474631332416
-12	4.49020126389047
-11	4.61131705695038
-10	4.7118371781567
-9	4.76468319372898
-8	4.77529530713287
-7	4.71103766537439
-6	4.60027867676575
-5	4.40679052374953
-4	4.18106380017638
-3	3.89439375618236


==> plots/Ring_AIR_32_Rings-1.tsv <==
-14	7.03640716041666
-13	7.35071420354681
-12	7.65217589823364
-11	7.92521562527914
-10	8.16628189700664
-9	8.3376846721945
-8	8.4388975050455
-7	8.4108663054925
-6	8.27156987351335
-5	7.9826591928829
-4	7.58190827910296
-3	7.05824670253149


==> plots/Ring_AIR_32_Rings-2.tsv <==
-14	7.03792896096704
-13	7.3539139706451
-12	7.65997212882028
-11	7.94347020837599
-10	8.19942970699814
-9	8.39758801558691
-8	8.52970160919052
-7	8.5414750342314
-6	8.43350275957346
-5	8.18188388745113
-4	7.79787906077622
-3	7.29063422584563


==> plots/Ring_AIR_32_Rings-3.tsv <==
-14	7.03856202203875
-13	7.35539662241783
-12	7.66349808770304
-11	7.95173387197826
-10	8.21464571581234
-9	8.42479762009108
-8	8.571385445519
-7	8.60154291498127
-6	8.50922837028343
-5	8.27406633722533
-4	7.89833556696628
-3	7.39879355587389


==> plots/Ring_AIR_32_Rings-4.tsv <==
-14	7.03879720805409
-13	7.35606985914001
-12	7.66496945625591
-11	7.95539682705923
-10	8.22127377487437
-9	8.43727638939624
-8	8.59001930305834
-7	8.62836388495582
-6	8.54271642645982
-5	8.31560774645063
-4	7.94377007348998
-3	7.44726754823839


==> plots/Ring_AWGN-1.tsv <==
10.300419278416	3.55043621602963
11.300419278416	3.857078402634
12.300419278416	4.1686481427196
13.300419278416	4.48424675051439
14.300419278416	4.80312093025087
15.300419278416	5.12464604941927
16.300419278416	5.44830863697924
17.300419278416	5.7736895226476
18.300419278416	6.10044841374027
19.300419278416	6.42831027527661
20.300419278416	6.75705360107516
21.300419278416	7.08650049844544
22.300419278416	7.41650842175801
23.300419278416	7.74696335332079
24.300419278416	8.07777422386513
25.300419278416	8.40886837609643
26.300419278416	8.74018789447226
27.300419278416	9.07168664725882
28.300419278416	9.40332790986284
29.300419278416	9.73508245977217
30.300419278416	10.0669270524011
31.300419278416	10.398843203498
32.300419278416	10.7308162176003
33.300419278416	11.0628344135411
34.300419278416	11.394888507496
35.300419278416	11.7269711218139
36.300419278416	12.0590763941685
37.300419278416	12.3911996666546
38.300419278416	12.7233372385502
39.300419278416	13.0554861697519
40.300419278416	13.3876441245273
41.300419278416	13.719809247333
42.300419278416	14.051980064129
43.300419278416	14.384155403962
44.300419278416	14.7163343366592
45.300419278416	15.0485161233255


==> plots/Ring_AWGN-2.tsv <==
10.300419278416	3.53242820724914
11.300419278416	3.82711198773315
12.300419278416	4.12119929188172
13.300419278416	4.405790271979
14.300419278416	4.67606797424996
15.300419278416	4.92543991933546
16.300419278416	5.15301400172625
17.300419278416	5.3641557672661
18.300419278416	5.55622467065183
19.300419278416	5.73345150616106
20.300419278416	5.90253566253092
21.300419278416	6.07232180132243
22.300419278416	6.23909862389934
23.300419278416	6.40653857946407
24.300419278416	6.57120283168079
25.300419278416	6.73792570386885
26.300419278416	6.90603950939676
27.300419278416	7.07151692567733
28.300419278416	7.23702030270418
29.300419278416	7.40215865703862
30.300419278416	7.56986848127493
31.300419278416	7.73611053884352
32.300419278416	7.90179820858546
33.300419278416	8.06660421224517
34.300419278416	8.23354411924229
35.300419278416	8.40109533575601
36.300419278416	8.56696046121801
37.300419278416	8.73170813996079
38.300419278416	8.89794689218076
39.300419278416	9.06427696004791
40.300419278416	9.23092098198904
41.300419278416	9.39757230937828
42.300419278416	9.56343881894948
43.300419278416	9.72871557764514
44.300419278416	9.89682127978208
45.300419278416	10.06265044142


==> plots/Ring_AWGN-3.tsv <==
10.300419278416	3.54924403450392
11.300419278416	3.8555998547956
12.300419278416	4.16721953157366
13.300419278416	4.48042233753098
14.300419278416	4.79736042415785
15.300419278416	5.11612433932768
16.300419278416	5.43686936257556
17.300419278416	5.73946609937218
18.300419278416	6.03551747955156
19.300419278416	6.31113465132899
20.300419278416	6.56279375777383
21.300419278416	6.78499024941705
22.300419278416	6.98988765210473
23.300419278416	7.17283924645269
24.300419278416	7.3479843590544
25.300419278416	7.51808937817041
26.300419278416	7.68526418825071
27.300419278416	7.85200131289425
28.300419278416	8.0153944612217
29.300419278416	8.18418093655578
30.300419278416	8.35123931434643
31.300419278416	8.51594011289087
32.300419278416	8.68400674735534
33.300419278416	8.84876693013913
34.300419278416	9.01550678291043
35.300419278416	9.18031033414243
36.300419278416	9.34822387051722
37.300419278416	9.51613327071096
38.300419278416	9.67820775874136
39.300419278416	9.84405094637468
40.300419278416	10.0101403287835
41.300419278416	10.1772104799137
42.300419278416	10.3446368050695
43.300419278416	10.5100809797595
44.300419278416	10.6750186476557
45.300419278416	10.8407461251591


==> plots/Ring_AWGN-4.tsv <==
10.300419278416	3.55017969554739
11.300419278416	3.8544944041485
12.300419278416	4.16861319299376
13.300419278416	4.48289717539307
14.300419278416	4.8014147870199
15.300419278416	5.12521174505003
16.300419278416	5.44571524172808
17.300419278416	5.77163956369102
18.300419278416	6.09765062841946
19.300419278416	6.42778255475047
20.300419278416	6.7533022382047
21.300419278416	7.07588723707254
22.300419278416	7.39081596082973
23.300419278416	7.69126361930091
24.300419278416	7.97254506090783
25.300419278416	8.22417265464886
26.300419278416	8.4464513361958
27.300419278416	8.65141291417909
28.300419278416	8.83228016831748
29.300419278416	9.00593221519098
30.300419278416	9.17479142665812
31.300419278416	9.34074108296197
32.300419278416	9.50948712949998
33.300419278416	9.67379188914224
34.300419278416	9.84099905479178
35.300419278416	10.0067881840663
36.300419278416	10.1738905346976
37.300419278416	10.3376688466872
38.300419278416	10.5037290861124
39.300419278416	10.6714636917554
40.300419278416	10.8373977334191
41.300419278416	11.0042007474158
42.300419278416	11.1664745913564
43.300419278416	11.3361010034282
44.300419278416	11.5029345368337
45.300419278416	11.6697222387132


==> plots/Ring_AWGN-5.tsv <==
10.300419278416	3.54907962948631
11.300419278416	3.85783707431854
12.300419278416	4.16715990816802
13.300419278416	4.48188919774508
14.300419278416	4.80267998703583
15.300419278416	5.12356479012215
16.300419278416	5.44495050545599
17.300419278416	5.77076948082921
18.300419278416	6.09964027461189
19.300419278416	6.4290051796694
20.300419278416	6.75757174174883
21.300419278416	7.08414997085211
22.300419278416	7.415349688504
23.300419278416	7.75286970526566
24.300419278416	8.07777078901118
25.300419278416	8.40743103549378
26.300419278416	8.73251143685659
27.300419278416	9.05466930712321
28.300419278416	9.36042956445962
29.300419278416	9.64189470717807
30.300419278416	9.89906980339387
31.300419278416	10.1322963453185
32.300419278416	10.3339411218017
33.300419278416	10.520512493973
34.300419278416	10.6967623297483
35.300419278416	10.8672549154345
36.300419278416	11.0338501356623
37.300419278416	11.1993285308769
38.300419278416	11.367754340342
39.300419278416	11.5328798882939
40.300419278416	11.6967572493902
41.300419278416	11.8632659830993
42.300419278416	12.0302729242884
43.300419278416	12.1926694051227
44.300419278416	12.3616851046206
45.300419278416	12.5279313525715


==> plots/Ring_AWGN-6.tsv <==
0	8.43088547399253
40	8.43088547399253


==> plots/Ring_AWGN_Ptx-1.tsv <==
-25	1.05076131203934
-24	1.23210390474054
-23	1.43210829370499
-22	1.64992281968855
-21	1.88432231305676
-20	2.13381624008589
-19	2.39676424127921
-18	2.671482802038
-17	2.95633224262323
-16	3.24977937217542
-15	3.55043621602963
-14	3.857078402634
-13	4.1686481427196
-12	4.48424675051439
-11	4.80312093025087
-10	5.12464604941927
-9	5.44830863697924
-8	5.7736895226476
-7	6.10044841374027
-6	6.42831027527661
-5	6.75705360107515
-4	7.08650049844544
-3	7.41650842175801
-2	7.74696335332079
-1	8.07777422386513
0	8.40886837609643
1	8.74018789447226
2	9.07168664725882
3	9.40332790986284
4	9.73508245977217
5	10.0669270524011
6	10.398843203498
7	10.7308162176003
8	11.0628344135411
9	11.394888507496
10	11.7269711218139


==> plots/air_test_data_known_phase-1.tsv <==
-14	7.08074534269679
-13	7.40486423271993
-12	7.72831927322011
-11	8.03930644262669
-10	8.33005397720284
-9	8.58396358936109
-8	8.78020169339769
-7	8.86421190951568
-6	8.81532695150232
-5	8.5915658512961
-4	8.20979877179718
-3	7.74410094275223


==> plots/air_upper_bound_ase-1.tsv <==
-14	7.08649175769685
-13	7.41649966776195
-12	7.74695458877323
-11	8.07776545091807
-10	8.40885959646594
-9	8.74017910952567
-8	9.0716778580849
-7	9.40331911732814
-6	9.73507366456607
-5	10.0669182550719
-4	10.3988344044816
-3	10.7308074172432


==> plots/air_v_stages-1.tsv <==
0	8.28434717069215
1	8.52397483260642
2	8.68510151362421
3	8.76488086015227
4	8.80417272045738
5	8.82331273656858
6	8.8326540006745


==> plots/air_v_stages-2.tsv <==
0	8.22591972612727
1	8.43088547239787
2	8.55856995933533
3	8.61719833828684
4	8.6437606598749
5	8.6549896164305
6	8.65876459752024


==> plots/air_v_stages-3.tsv <==
0	8.6399028693491
6	8.6399028693491


==> plots/air_v_stages-4.tsv <==
0	8.84118487395135
6	8.84118487395135


==> plots/air_v_stages_urr-3.tsv <==
1	8.00050541052928
2	8.16449567226546
3	8.25402667474807
4	8.29728496701621
5	8.32397673510672


==> plots/air_v_stages_urr-4.tsv <==
1	8.24485841451322
2	8.4388975050455
3	8.5414750342314
4	8.60154291498127
5	8.62836388495582


==> plots/air_v_stages_urr-6.tsv <==
1	8.22591972612727
2	8.43088547239787
3	8.55856995933533
4	8.61719833828684
5	8.6437606598749


==> plots/air_v_stages_urr-7.tsv <==
1	8.6399028693491
5	8.6399028693491


==> plots/memoryless_lb-1.tsv <==
-14	7.04166280400053
-13	7.34342682532149
-12	7.63129852474083
-11	7.87671698187617
-10	8.05786391602217
-9	8.14112600245204
-8	8.05076556701791
-7	7.87403371332983
-6	7.51795205343785
-5	6.97121210209107
-4	6.43481871126159
-3	5.81350486495229


==> plots/params_over_ptx-1.tsv <==
-14	2.96280735627015e-07
-13	2.97497996138936e-07
-12	2.98948872237307e-07
-11	3.03096993490625e-07
-10	3.11713445860365e-07
-9	3.28929415805381e-07
-8	3.61314069254944e-07
-7	4.29080990448675e-07
-6	5.58839767109768e-07
-5	8.21879676341973e-07
-4	1.34919167875513e-06
-3	2.34867961046001e-06


==> plots/params_over_ptx-2.tsv <==
-14	4.39084240337498e-08
-13	6.99804057304246e-08
-12	1.10313010410096e-07
-11	1.75148211942222e-07
-10	2.77779171371654e-07
-9	4.42090833792114e-07
-8	6.96115075378596e-07
-7	1.10908503769564e-06
-6	1.75892841546401e-06
-5	2.77207619301008e-06
-4	4.40658960537341e-06
-3	6.98290235754545e-06


==> plots/params_over_ptx-3.tsv <==
-14	8.9811679366823e-05
-13	0.000143140135400655
-12	0.000225637720755441
-11	0.000358253692742924
-10	0.000568178303434825
-9	0.000904266575021036
-8	0.00142385579369129
-7	0.00226855761708859
-6	0.00359776781688543
-5	0.00567009232751085
-4	0.00901337776173929
-3	0.0142830493552622


==> plots/params_over_ptx-4.tsv <==
-14	2.9509e-07
-3	2.9509e-07


==> plots/test_data_memoryless_lb-1.tsv <==
-14	7.0654516838778
-13	7.37266192540033
-12	7.65427131505115
-11	7.91337961893224
-10	8.09974038967464
-9	8.19471909884927
-8	8.08562749957634
-7	7.80120166691321
-6	7.45218795504832
-5	6.86833133691666
-4	6.36245942165371
-3	5.64058001043393

